On finite $p$-groups with powerful subgroups

In this paper we investigate the structure of finite $p$-groups with the property that every subgroup of index $p^i$ is powerful for some $i$. For odd primes $p$, we show that under certain conditions these groups must be potent. Then, motivated by a question of Mann, we investigate in detail the case when all maximal subgroups are powerful. We show that for odd $p$ any finite $p$-group $G$ with all maximal subgroups powerful has a regular power structure - with precisely one exceptional case which is a $3$-group of maximal class and order $81$. To show this counterexample is unique we use a computational approach. We briefly discuss the case $p=2$ and some generalisations.

==> OnFinitePGroupsWithPowerfulSubgroupsGAPCode.txt <==

# Accompanying GAP code for the paper
# On finite p-groups with powerful subgroups
# Author: James Williams
# GAP Version:  4.10.2     of 19-Jun-2019
# Architecture: x86_64-pc-linux-gnu-default64-kv3


#Recall that a p-group is an M1 group if all maximal subgroups are powerful.

IsM1Group:=function(G)
    return ForAll(MaximalSubgroups(G),g->IsPowerfulPGroup(g));
end;

#In Example 4.12 we claim there is a group J, with ID [81,10]
# which is a M1 group but has
#|J| <> |Omega_{1}(J)||Agemo_{1}(J)|.

J:=SmallGroup(81,10);
Print("Is J an M1 group: ", IsM1Group(J));
Print("Order of J: ", Order(J));
Print("Order of Agemo_{1}(J): ", Order(Agemo(J,3,1)));
Print("Order of Omega_{1}(J): ", Order(Omega(J,3,1)));
Print("Does the third power structure condition hold: ");
Print(Order(J)=Order(Agemo(J,3,1))*Order(Omega(J,3,1)));

#We also remark that J is the only M1 group of maximal class and order 3^4
candidates:=Filtered(AllSmallGroups(3^4,NilpotencyClassOfGroup,3),g->IsM1Group(g));
Print(" The number of M1 groups of maximal class and order 3^4 is: ", Length(candidates));



#In Lemma 4.14 we claim the largest 2-generator 3-group of exponent at most 9
# and nilpotency class at most 3 has order 3^8 and is not an M1 group.
# We need the nq package to verify this.
# (You may have trouble with this package on windows).

LoadPackage("nq");
pres:="<a,b; g| g^9>";
G:=NilpotentQuotient(:input_string:=pres, class:=3);
Print("G has order", Order(G));
Print("Is G an M1 group:", IsM1Group(G));


#In Lemma 4.14 we claim that among the groups of orders 3^n for n in [1..7], with at most
# 2 generators and exponent at most 9,  that
# the group J found above is the only group for which 
# |G| does not equal |Agemo_{1}(G)| |Omega_{1}(G)| .
Print("Establishing claim made in Lemma 27");
candidates:=[];
for n in [1..7] do
Print("Checking groups of order 3^",n,"\n");
for i in [1..NrSmallGroups(3^n)] do
     G:=SmallGroup(3^n, i);
     #If its rank is greater than 2 or exponent greater than 9 we do not
     #need to bother checking it.
     if RankPGroup(G)<=2 and Exponent(G)<=9  then
        if IsM1Group(G) then
            if Order(G)<> Order(Omega(G,3,1))*Order(Agemo(G,3,1)) then
                Add(candidates,G);
            fi;          
        fi;    
     fi;
od;
od;

Print("All checks finished, we expect 1 group." );
Print("We found ", Length(candidates), " group");
Print(List(candidates,g->IdGroup(g)));

#In Lemma 4.20  we claim that there are no M1 groups with exponent 27 and
#order at most 3^6 with |G| <> |Omega_{1}(G)| |Agemo_{1}(G)|.

candidates:=[];
for n in [1..6] do
Print("Checking groups of order 3^", n, "\n");
for i in [1..NrSmallGroups(3^n)] do
     G:=SmallGroup(3^n, i);
     #If its rank is greater than 2 or exponent greater than 9 we do not
     #need to bother checking it.
     if  Exponent(G)=27  then
        if IsM1Group(G) then
            if Order(G)<> Order(Omega(G,3,1))*Order(Agemo(G,3,1)) then
                Add(candidates,G);
            fi;
            
            
        fi;
     
     
     fi;
od;
od;
Print("Checking done. We expect to find no groups.");
Print("We found,", Length(candidates), " groups");

#In Lemma 4.22 we claim that there are no M1, 2-generator 3-groups of order at
# most 3^7 such that G/Omega(G,3,1) is isomorphic to the group J we found above
# where IdGroup of J was [81,10].

candidates:=[];

for n in [1..7] do
Print("Checking groups of order 3^",n, "\n");
for i in [1..NrSmallGroups(3^n)] do
     G:=SmallGroup(3^n, i);
     if RankPGroup(G)=2 then
     if IsM1Group(G) then
           if IdGroup(G/Omega(G,3,1))=[81,10] then
            Add(candidates, G);
            fi;
     fi;
     fi;
            
od;
od;

Print("Checking done. We expect 0 groups and found: ", Length(candidates));


